Simultaneous Interpretation Corpus Construction by Large Language Models in Distant Language Pair

In Simultaneous Machine Translation (SiMT) systems, training with a simultaneous interpretation (SI) corpus is an effective method for achieving high-quality yet low-latency systems. However, it is very challenging to curate such a corpus due to limitations in the abilities of annotators, and hence, existing SI corpora are limited. Therefore, we propose a method to convert existing speech translation corpora into interpretation-style data, maintaining the original word order and preserving the entire source content using Large Language Models (LLM-SI-Corpus). We demonstrate that fine-tuning SiMT models in text-to-text and speech-to-text settings with the LLM-SI-Corpus reduces latencies while maintaining the same level of quality as the models trained with offline datasets. The LLM-SI-Corpus is available at \url{https://github.com/yusuke1997/LLM-SI-Corpus}.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

@Article{fukuda_chunk,
  title = "Test Data Creation in Simultaneous Machine Translation: Insights from Simultaneous Interpretation Tactics",
  author = "Ryo Fukuda and Kosuke Doi and Katsuhito Sudoh and Satoshi Nakamura",
  journal = "IPSJ SIG Technical Report",
  volume = "2024-NL-259",
  number = "14",
  year = "2024",
 month	 = "mar",
  doi = "https://ipsj.ixsq.nii.ac.jp/ej/?action=repository_uri&item_id=232877&file_id=1&file_no=1"
}

